Analysis and Optimization of Convolutional Neural Network Architectures

Convolutional Neural Networks (CNNs) dominate various computer vision tasks since Alex Krizhevsky showed that they can be trained effectively and reduced the top-5 error from 26.2 % to 15.3 % on the ImageNet large scale visual recognition challenge. Many aspects of CNNs are examined in various publications, but literature about the analysis and construction of neural network architectures is rare. This work is one step to close this gap. A comprehensive overview over existing techniques for CNN analysis and topology construction is provided. A novel way to visualize classification errors with confusion matrices was developed. Based on this method, hierarchical classifiers are described and evaluated. Additionally, some results are confirmed and quantified for CIFAR-100. For example, the positive impact of smaller batch sizes, averaging ensembles, data augmentation and test-time transformations on the accuracy. Other results, such as the positive impact of learned color transformation on the test accuracy could not be confirmed. A model which has only one million learned parameters for an input size of 32x32x3 and 100 classes and which beats the state of the art on the benchmark dataset Asirra, GTSRB, HASYv2 and STL-10 was developed.

==> graphics/baseline_cifar_test_acc.csv <==
epoch,min_acc,max_acc,mean_acc,mean_loss
0,0.0537,0.0542,0.053959999999999994,4.6112799999999989
1,0.1114,0.1121,0.11168999999999998,4.1557299999999993
2,0.1434,0.1445,0.14391999999999999,3.9700800000000003
3,0.1746,0.1764,0.17521,3.8258399999999995
4,0.1994,0.201,0.20032,3.7040500000000001
5,0.2212,0.2219,0.22153999999999999,3.6027300000000002
6,0.2401,0.2415,0.24086000000000002,3.5213799999999997
7,0.2503,0.2512,0.25076000000000004,3.4561900000000003
8,0.2658,0.2668,0.26640000000000003,3.3904299999999998
9,0.2781,0.2793,0.27856000000000003,3.3281299999999994
10,0.287,0.2885,0.28768000000000005,3.2696499999999999
11,0.2956,0.2971,0.29620000000000002,3.2279700000000005
12,0.3031,0.3054,0.30431999999999998,3.1749900000000002
13,0.3133,0.315,0.31409999999999999,3.1285499999999997
14,0.3192,0.3202,0.31972000000000006,3.0905300000000002
15,0.3268,0.3282,0.32769999999999999,3.0524100000000001
16,0.3318,0.3334,0.33286000000000004,3.0162500000000003
17,0.3379,0.3392,0.33856999999999998,2.9776599999999998
18,0.3437,0.3451,0.34444000000000002,2.9448299999999996
19,0.3478,0.3489,0.34846000000000005,2.9194600000000004
20,0.3549,0.3562,0.35548000000000002,2.8796400000000002
21,0.3568,0.3577,0.35723000000000005,2.8595700000000002
22,0.3666,0.368,0.36710999999999994,2.8205100000000001
23,0.3692,0.3715,0.37012,2.7927399999999998
24,0.3746,0.3764,0.37530000000000002,2.7666899999999996
25,0.3778,0.3788,0.37816000000000005,2.7414099999999997
26,0.3787,0.3813,0.37997000000000003,2.7214099999999997
27,0.3875,0.3894,0.38843,2.6928899999999998
28,0.3896,0.3915,0.39075000000000004,2.6716299999999995
29,0.3911,0.3922,0.39154999999999995,2.64933
30,0.3968,0.3986,0.39773000000000003,2.6296399999999998
31,0.3993,0.4004,0.39980999999999994,2.6114199999999999
32,0.4031,0.4051,0.40404999999999996,2.58466
33,0.4043,0.4066,0.40547999999999995,2.57098
34,0.4073,0.4092,0.40809999999999996,2.55674
35,0.4141,0.4152,0.41459999999999997,2.5274200000000002
36,0.4135,0.4158,0.41486999999999996,2.51668
37,0.4177,0.419,0.41830999999999996,2.5046999999999997
38,0.4245,0.4266,0.42523999999999995,2.4697199999999997
39,0.4224,0.425,0.42363000000000001,2.4701599999999999
40,0.4279,0.4297,0.42876999999999998,2.4423700000000004
41,0.4302,0.4322,0.43119999999999992,2.4359100000000002
42,0.432,0.4333,0.43247000000000002,2.4190399999999999
43,0.4322,0.4351,0.43355000000000005,2.4058199999999998
44,0.4397,0.4415,0.44059999999999999,2.3861099999999995
45,0.4399,0.4422,0.44108000000000003,2.3705499999999997
46,0.4404,0.4418,0.44139,2.3622700000000001
47,0.4448,0.4461,0.44536999999999993,2.3427099999999998
48,0.4435,0.445,0.44428999999999996,2.3372400000000004
49,0.4483,0.4495,0.44903999999999999,2.3217099999999999
50,0.4515,0.453,0.45238999999999996,2.30463
51,0.4535,0.4552,0.45443,2.29244
52,0.4557,0.4575,0.45674000000000003,2.2755999999999998
53,0.4571,0.4592,0.45813999999999994,2.2698099999999997
54,0.4568,0.4584,0.45762000000000003,2.2640099999999999
55,0.4624,0.4639,0.46310000000000001,2.2497700000000003
56,0.4589,0.4605,0.45985000000000004,2.2478299999999996
57,0.4613,0.464,0.46265000000000001,2.2339899999999995
58,0.4688,0.4711,0.46950000000000003,2.2114000000000003
59,0.4681,0.4703,0.46950999999999998,2.2039899999999997
60,0.4682,0.4709,0.46981000000000001,2.2023800000000002
61,0.469,0.4703,0.46947,2.1879400000000002
62,0.472,0.4748,0.47358,2.1848100000000001
63,0.4699,0.4714,0.47077999999999998,2.1791400000000003
64,0.4736,0.4767,0.47519999999999996,2.1570999999999998
65,0.4797,0.4822,0.48064000000000007,2.1487500000000006
66,0.4789,0.4819,0.48026000000000002,2.14188
67,0.4818,0.4848,0.48333999999999994,2.13164
68,0.4827,0.4847,0.48351,2.1248499999999999
69,0.4823,0.4843,0.48324999999999996,2.1196699999999997
70,0.4864,0.4886,0.48743999999999998,2.1002900000000002
71,0.4864,0.4883,0.48715999999999998,2.0980600000000003
72,0.4883,0.4904,0.48932999999999999,2.0968899999999997
73,0.4951,0.4986,0.49648999999999999,2.0723799999999999
74,0.4898,0.493,0.49135999999999996,2.0800999999999998
75,0.4935,0.4958,0.49465999999999993,2.0692599999999999
76,0.4935,0.4953,0.49433999999999995,2.0657000000000001
77,0.4972,0.4995,0.49816000000000005,2.0498800000000004
78,0.4963,0.4981,0.49729999999999996,2.0535799999999993
79,0.4991,0.501,0.50022999999999995,2.03735
80,0.5014,0.5036,0.50272000000000006,2.0339500000000004
81,0.5023,0.5052,0.50441000000000003,2.0187900000000001
82,0.5021,0.5035,0.50269999999999992,2.0187099999999996
83,0.5018,0.5045,0.50319999999999998,2.0187300000000001
84,0.5068,0.5092,0.50788999999999995,2.0068799999999998
85,0.5035,0.5065,0.50474999999999992,1.9989700000000004
86,0.5069,0.5097,0.50817000000000001,1.99482
87,0.507,0.5091,0.5079499999999999,1.9860599999999997
88,0.5093,0.5112,0.51012999999999997,1.9839899999999999
89,0.5105,0.5126,0.51132000000000011,1.97455
90,0.5103,0.5114,0.51064999999999983,1.9739799999999998
91,0.5144,0.5162,0.51531000000000005,1.9652999999999998
92,0.5163,0.5182,0.51695999999999998,1.9506599999999998
93,0.5159,0.518,0.51690999999999998,1.9538599999999999
94,0.517,0.5204,0.51882000000000006,1.9455000000000002
95,0.5201,0.5224,0.52149999999999985,1.9372199999999999
96,0.5189,0.5207,0.51968000000000003,1.9283099999999997
97,0.5191,0.5219,0.52016000000000007,1.9342699999999997
98,0.524,0.5253,0.52446999999999999,1.9196699999999995
99,0.5215,0.5239,0.52289999999999992,1.9182600000000001
100,0.5201,0.5226,0.52124000000000004,1.9147200000000002
101,0.5244,0.5279,0.52617999999999998,1.9097599999999999
102,0.5244,0.5274,0.52557999999999994,1.8989699999999998
103,0.5266,0.5288,0.52798,1.8970400000000001
104,0.5295,0.5307,0.53022999999999998,1.8873900000000003
105,0.5247,0.5264,0.52566000000000002,1.8885100000000001
106,0.5326,0.5351,0.53382999999999992,1.8783799999999999
107,0.533,0.5354,0.53461000000000003,1.8624099999999999
108,0.5287,0.531,0.53013999999999994,1.8783100000000001
109,0.532,0.535,0.53339999999999999,1.8656999999999999
110,0.5316,0.5359,0.53381000000000012,1.8624399999999999
111,0.5319,0.5354,0.53322999999999998,1.8596499999999998
112,0.5321,0.5347,0.53345999999999993,1.8589800000000001
113,0.5378,0.5395,0.53859999999999997,1.8461799999999999
114,0.5321,0.534,0.53292000000000006,1.8517600000000001
115,0.5378,0.5402,0.53891999999999984,1.84145
116,0.5385,0.5408,0.54010000000000002,1.8305499999999999
117,0.5363,0.539,0.53722999999999999,1.84036
118,0.5382,0.5411,0.54007999999999989,1.8269299999999997
119,0.5439,0.5454,0.5446899999999999,1.8145999999999998
120,0.5425,0.5467,0.54466999999999988,1.8151299999999999
121,0.5403,0.5421,0.54115999999999997,1.8177000000000003
122,0.5444,0.5466,0.5456899999999999,1.8098500000000002
123,0.5459,0.5491,0.54747000000000001,1.8013699999999999
124,0.545,0.5484,0.54653000000000007,1.8052700000000002
125,0.5446,0.5461,0.54532999999999998,1.8020300000000002
126,0.5499,0.5532,0.55188999999999999,1.7838600000000002
127,0.547,0.5508,0.54883999999999999,1.7821000000000002
128,0.5497,0.5521,0.55061000000000004,1.7823199999999999
129,0.5482,0.5523,0.54998999999999998,1.7819400000000001
130,0.5505,0.5524,0.55130000000000001,1.7827999999999999
131,0.5502,0.5523,0.55123,1.7784200000000001
132,0.5513,0.5547,0.55308000000000013,1.7731599999999996
133,0.5542,0.589,0.56874000000000002,1.7118600000000002
134,0.5508,0.5986,0.57032000000000005,1.69787
135,0.5511,0.6058,0.57356999999999991,1.6840599999999999
136,0.5549,0.6105,0.57695000000000007,1.6732300000000002
137,0.5597,0.6187,0.58373999999999993,1.6515700000000002
138,0.5579,0.6253,0.58523000000000014,1.6480399999999999
139,0.5577,0.6278,0.58607999999999993,1.6409500000000001
140,0.5607,0.6354,0.59082000000000012,1.62686
141,0.5585,0.6418,0.59217000000000009,1.6197600000000001
142,0.56,0.6449,0.59449000000000007,1.60564
143,0.5619,0.648,0.59639999999999993,1.59541
144,0.5637,0.6564,0.60081999999999991,1.58114
145,0.5608,0.6591,0.60026999999999997,1.5848800000000001

